Exact-$2$-Relation Graphs

Pairwise compatibility graphs (PCGs) with non-negative integer edge weights recently have been used to describe rare evolutionary events and scenarios with horizontal gene transfer. Here we consider the case that vertices are separated by exactly two discrete events: Given a tree $T$ with leaf set $L$ and edge-weights $\lambda: E(T)\to\mathbb{N}_0$, the non-negative integer pairwise compatibility graph $\textrm{nniPCG}(T,\lambda,2,2)$ has vertex set $L$ and $xy$ is an edge whenever the sum of the non-negative integer weights along the unique path from $x$ to $y$ in $T$ equals $2$. A graph $G$ has a representation as $\textrm{nniPCG}(T,\lambda,2,2)$ if and only if its point-determining quotient $G/\!\rthin$ is a block graph, where two vertices are in relation $\rthin$ if they have the same neighborhood in $G$. If $G$ is of this type, a labeled tree $(T,\lambda)$ explaining $G$ can be constructed efficiently. In addition, we consider an oriented version of this class of graphs.

==> Editor.txt <==
NOTE: Upon submitting your revised manuscript, please upload the source
files for your article.


When submitting your revised paper, we ask that you include the following items:

Response to Reviewers (mandatory)

This should be a separate file labeled "Response to Reviewers" that
carefully addresses, point-by-point, the issues raised in the comments
appended below. You should also include a suitable rebuttal to any specific
request for change that you have not made. Mention the page, paragraph, and
line number of any revisions that are made.

Manuscript and Figure Source Files (mandatory)

On your Main Menu page is a folder entitled "Submissions Needing
Revision". You will find your submission record there. If the paper is no
longer in the folder, then we have closed the file and we ask that you
submit your revision as a new submission.



==> Reply.txt <==
Dear Editor,

attached please find a resubmission of our manuscript "Exact-2-Relation
Graphs", previously DA10436.

We thank the reviwers of the previous version for their comments, which
have been very useful to -- as we hope -- improve the manuscript. The main
concerns were (1) is the class of graphs considered here of sufficient
interest to warrant publication in Discrete Applied Mathematics, and (2) a
concern about the correctness of some of the technical results, which
according to Reviewer #1 contradict the established literature.

Regarding (1), we have rewritten and expanded the introduction to explain
how the characterization of the "exact-2-relation graphs" is important in
the analysis of data from rare-event phylogenetics, and in particular for
the identification of measurement errors in this setting. We believe that
this provides sufficient motivation for considering the work in Discrete
Applied Mathematics. It naturally leads to the graph modification problem
for block graphs, which surprisingly has not been considered in the
literature even though related graph modification problems have been
studied extensively in the recent past. We intend to pursue this editing
problem in follow-up work; however this is clearly beyond the scope of the
present contribution.

Regarding (2), we demonstrate in the reply to reviewer #1, that the
reviewer's statement is incorrect. The discrepancy between the "literature
result" alluded to by the reviewer and our Lemma 16 derives from the fact
that in the PCG literature one (a) excludes zero edge-length but (b) allows
any real-valued edge length. Motivated by rare-event models in
phylogenetics, we consider a variation of PCGs that (a) allows zero
edge-length and (b) restricts edge lengths to integer value. As a
consequence, there are important differences between the ``usual'' PCGs and
our non-zero-integer version of PCGs. We have added text to emphasize this
distinction in the introduction as well as at a few locations throughout
the text. We emphasize that the exact-2-leaf powers graphs (that is, the
PCGs with distance constraint exactly 2 with real-valued but strictly
positive edge weights), are just the disjoint unions of cliques, in
contrast to the much larger class of graphs considered in our work.

Reviewer #2 was primarily concerned with the readability of the
manuscript. Here we hope that the rather extensive rewriting and the
inclusion of additional explanations and examples makes the material more
easily accessible.

We have of course corrected the errors pointed out by the reviewers and
included additional references and explanations as requested. In revising
the manuscript we have closely followed the reviewer's comments. In our
detailed replies below we include only the non-trivial issues. Requests for
additional discussion and motivation have led to an extensive rewriting of
the discussion. As we have marked the pertinent text in color in the
manuscript, we refrain from repeating the details in the reply below.

We hope that this revision will be suitable for inclusion in Discrete
Applied Mathematics. 

Best regards,

Yangjing Long and Peter F Stadler


Detailed reply to reviewer comments
-----------------------------------

We only reply to points that affect the content of the
manuscript. Typographical and grammatical errors, missing references, etc
have been corrected. All changes relative to the original manuscript are
marked in color in the submitted version. 

Reviewer #1:

PCGs are usually defined with strictly positive, real-valued edge weight
functions bounded. The most closely related graph class, the exact-k-leaf
powers of Brandstaedt et al., uses unit weights on all edges.  Our work,
however, is motivated by considering discrete evolutionary events. Hence
only integer weights make sense and zero-weights are allowed -- modelling
the case that two distinct species are not separated by any of the events
under consideration. We attempted to screen the literature carefully for
the revision of this manuscript. Nevertheless we did not find publications
that consider non-negative integers weights and require a unique weight sum
for the edges. As a consequence, results on the existence and non-existence
results from the published do not trivially carry over to our setting.  In
particular we were not able to find Lemma 14 and 15 in the literature, in
fact there seems to have been little or no concern whether the tree
explaining a PGC is unique. The closest analog to Lemma 14 that we found is
Lemma 2 of Brandstaedt et, Theor. Comp. Sci. 411 (2010) 2968-2977,
specialized to k=2; however, this publication deals with unit weight
functions and hence implies existence but not uniqueness in our setting.

The reviewer argues that our Lemma 16 is incorrect: "this lemma is false
because the result known in the literature uses a tree that is a
caterpillar but the labels are all not null". Although there are indeed
simple constructions in the literature that explain a path by a caterpillar
with non-zero weights, these weights cannot be integer and sum to 2: any
two leaves x and y of caterpillar that are attached to two different
vertices of the backbone are separated by at least 3 edges and thus have a
distance d(x,y)>2. With edges defined by $d(x,y)=2$, therefore, a
caterpillar other than the star S_n cannot explain any connected graph. 
We have carefully checked Lemma 16 and maintain that it is correct.

The referee report contains a few more results regarding previously known
results: Lemma 13, the explicit construction of the labeling of the
caterpillar used in Lemma 16, and the remark on page 6 lines 55-56. In no
case could we find a published result that directly covers existence and
uniqueness for our particular model of edge weights. We have therefore
included pointers to related publications where appropriate, but left the
statements and proof in the text.




==> ReplyR2.txt <==
Dear Editor,

we thank the reviewers for their detailed comments.

We have corrected als typographical and grammatical errors and carefully
proofread the manuscript. We have also followed the suggestions for
changing the language. All these edits are marked in colored in the
attached PDF version. In addition, we have updated there references and
included DOIs where available. Detailed replies are included below.  We
hope that you will now find the manuscript suitable for publication.

Best regards,

Peter Stadler & LONG Yangjing



Rev. #1
========
- Typograpical problem with the lca() function has been fixed by
  consistently using  a LaTeX macro. This is
  not marked in color.

- As requested, we have added a figure illustrating the R-thinness (false
  twin) relation, quotient graphs and R-thin graphs.

- An additional figure has been added to illustrate Algorithm 1.

- The Proof of Lemma 21 has been rewritten.

- Lemma 32 (page 14) has been rephrased to clarify the statement. 

Rev. #2
========

- We have added some some comments to the introduction as requested.
  In particular, we note already in the introduction that paths are
  in our graph class but not among the exact-2-leaf-power graphs.

- To examplify the importance of integer weights we mention that every
  PCG has a representation with integer weights and bounds [Lemma 2 in
  Calamoneri at al. 2013]. However, the definition of graph /classes/ is
  affected: The class with rational weights and bounds d_min=d_max=1
  contains the nniPCG(T,\lambda,k,k) for all non-zero k.

- The caption of Fig. 1 on page 3 has been rephrased. The figure was
  included based on an previous reviewer's comment to illustrate what
  it means for a tree to be displayed by another. 

- We now refer to the ``false twin relation'' instead of R-thinness relation
  as suggested. Note that we specifically need to consider false twins,
  i.e., non-adjacent twins. 

- A short examplantion for the importance of terminal 0-edge has been
  added on page 5 line 40.

- On page 8 line 6 we added Salma et al. 2013 here, who explicitly show
  that trees as PCGs.  The result that paths are PCGs also follows from
  other references cited here, e.g.\ the statement that proper interval
  graphs are PCGs in Brandstaed \& Hundt. Since the results of PCGs are
  only of interest in comparison with our construction we have refrained
  from a more detailed discussion.





==> Revier2.txt <==
Reviewer #2: The authors consider a special case of Pairwise Compatibility Graphs
(not included in class PCG, indeed) in which there is an edge in the graph iff the
weighted distance between the leaves corresponding to the extremes is exactly 2, and
weight 0 is allowed.
The paper is nice and well written, and I recommend only some minor changes in order
to improve its readability:

page 2 lines 48-49: please, provide here a simple example and say why, or at least
refer to some further result.

page 3 fig. 1: it is not clear why you can forget about grey leaves.

page 3 line 26: it seems to me that, while the admission of zero-weight is novel, it
is quite usual to have integer weights. Please provide some references where it is
important to use not integer values.

page 3 line 46: reference to fig.2; I guess it is fig. 1.

page 3 lemma 3 (and all the other statements): please avoid to have sentences not
containing a main sentence (e.g. here you should eliminate the full stop at the end
of line 49 and substitute it with a comma)

page 4 line 35: in graph theory these nodes are usually called twins (true or false
according to whether they are connected or not).
Please use the standard terminology.

page 5 line 40: why? could you say anything more?

page 7 line 16: graphs -> graph

page 7 line 17: please recall here from which result the statement "C4 and K4 − e
cannot be explained..." descends.

page 8 line 6: please cite the paper containing the result that paths are PCGs
together with 31, 32, 5.

page 8 line 7: out -> our

page 8 line 40: can be -> we have

page 9 line 39: "converts" is not the right word.

page 15 line 16: remove an occurrence of "the characterization"




==> author-credits.txt <==
Both authors contributed equally to all aspects of the work.


==> review_DAM19-2.txt <==
Ms. Ref. No.:  DA10436
Title: Exact-2-Relation Graphs
Discrete Applied Mathematics

Dear Professor Stadler,

Please see our referee comments on your submission. As you will see, the
+publication of your manuscript in its present form will, unfortunately, not be
+possible. However, if the recommendations can be followed to produce a new
+manuscript, you may resubmit it to our journal, and we will be happy to
+evaluate that submission for possible publication. Please mention the
+manuscript number of this submission in the "author's comments" when uploading
+your paper and include a discussion of how the paper was changed and a detailed
+response to the referees in the same file as the manuscript.

For your guidance the referee recommendations are appended below.

Thanking you for your interest in our journal, I remain,

Yours sincerely,
Endre Boros
Editor-in-Chief
Discrete Applied Mathematics


Reviewer comments:

There is additional documentation related to this decision letter. To access the
+file(s), please click the link below.�

Reviewer #1: This paper handles the problem of characterizing a very special
+class of graphs.

First, it must be said that this is a subclass of the interesting class of PCGs,
+but the interest of this special class is not clear at all from the paper. In
+fact, the same authors, in a previous paper, sudy the same problem on the class
+of Exact-1-relation graphs, saying that these graphs are useful in some
+applications; on the contrary, this class does not seem to have a practical
+application and the impression is that the authors are merely doing an
+excercise in style.
This is a negative point for a paper to be accepted to a journal like DAM.

Moreover, my impression is that this paper has been written rather quickly, so:
- many sentences and words are wrongly written,
- the nomenclature is not standard and much havier than necessary,
- no intuition is given about how the work is organized, why a definition has
+been introduced and what a result is useful for.
It follows that the reading is very hard.
This is also a negative point.

Third, I did not check the technical details of the proof, but at least one
+proposition is in contradiction with a result in the literature (see later).

Finally, the proved characterization is unfortunately not nice, in the sense
+that it does not happen that exact-2-relation graphs are equivalent to a well
+known class of graphs. This would have made more interesting the result, even
+if the applicative scenario is obscure and perhaps inexistent.

For all these reasons, I recommend to reject this paper.
I suggest the authors to revise and improve the paper, and then to try to
+resubmit to a completely theoretical journal, possibly of lower level.


It follows a (not exhaustive) list of detailed comments useful to improve the
+paper.

Abstract: An abstract is supposed to be useful to the reader to quickly
+understand which is the result contained in the paper. This abstract does not
+satisfy this requirement, indeed:
- there are some English errors (e.g. at line 20 be used->been used, at line 27
+class of graph->class of graphs)
- the text is uselessly general: you speak about $PCG(T, \lambda, k, k)$ while
+you are only handling $PCG(T, \lambda, 2, 2)$
- the concepts of point-determining graphs and of R-thinness relation are not
+commonly known.

page 1 line 35, P(x,y): please use another character style, since this is used
+for sets of number (indeed two words before you used it for real numbers)

page 1 line 43, The pairwise pairwise-> A pairwise

page 1 line 46: eliminate "their own right in"

page 1 line 52: interge->integer

page 1 line 52, to allow $l(e)=0$: it is not clear why; between two nodes it is
+natural to have at least one evolutive event; this should be very well
+explained because avoiding 0 is one of the difficulties of PCG results.

page 1 line 55, "as a model of rare events in evolution": some words more would
+be of help.

page 2 line 3: forrests->forests

page 2 line 3, horizontal gene transfer: you have to explain what you are
+speaking about; it would be really very interesting to put in relation PCGs and
+reconciliations but I do not see how; if you can, you should explain it in
+detail.

page 2 line 3: what Fitch graphs are?

page 2 line 4, their symmetric variant: what do you mean?

page 2 line 4, $PCG(T, \lambda, 1, \infty)$: in the literature, this is commonly+called as m-LPG; please exploit already existing definitions and nomenclature,
+this helps a lot readers.

page 2 line 8, $PCG(T, \lambda, 2,2)$: why does it make sense to consider these
+graphs? which is the advantage in characterising them?

page 2 line 10: why you speak about $d_T(x,y)>0$? it seems to me that the
+correct definition would require $d_{min}=d_{max}=2$

*** sorry, typo

page 2 line 17, unrooted tree: why you need T unrooted?

*** because rooting the tree introduced ambiguities which make it even
more difficulat/painful to characterize the trees that explain a given
graph.

page 2 Def. 1: once you defined $PCG(T, \lambda, 2,2)$ this definition becaomes
+redundant.

page 2 Def. 2: this definition is obscure to me; in particular, it is not clear
+how it can exist a node that is not contained in a path connecting two leaves.
It seems to me that T' is simply a full tree. Is it so? In any case, you should
+clarify this definition and provide a figure explaining it.

page 2 line 39, the definition: which one?

page 3 line 3: from from->from

page 3 def. 8: what does it mean intuitively?

page 3 line 31: graphs->graph (twice)

page 3 lines 31-33: it is amazing that a concept known since '70s can be used in
+this context. You should better highlight this

page 4 line 17, bowtie graph: what is it?

page 4 line 42:leave->leaves

page 4 Lemma 12: recall Fig. 1 around here

page 5 fig. 2: please use colors that can be understtod also in a black and
+white printed version

*** DONE 

page 5 fig. 2: add trees as in fig. 1

*** STILL TODO

page 5 line 17: be->by

page 5 lemmas 13 and 14: these are already known results, and you do not need to
+re-prove them but just to cite the sources

page 6 line 26: in->as

page 6 line 28, [9]: this is a paper of 2017, but this result is much elder;
+please cite the correct source

page 6 lemma 16: this lemma is false because the result known in the literature
+uses a tree that is a caterpillar but the labels are all not null. This proves
+that your tree is not unique.

page 6 lemma 17, The graphs $C_p$: call them simply cycles

page 6 line 55: as->us

page 6 line 55: turn turn->turn

page 6 lines 55-56: I am not completely sure, but it seems to me that this is
+also already known. Please check

page 7 line 33: the sentence seems not to finish

page 7 line 54: by->be

I am stopping writing all the stuff to be corrected... please carefully re-read
+the paper and fix all the errors and unclear things


page 13 References:
[7] I have been at a conference where this paper has been presented, so I guess
+it has been been puiblished at least on some proceedings; please update the
+reference

*** updated 

[11] what "Art" is?

***The full name of the journal ist "The Art of Discrete and Applied
   Mathematics"

You may also login to the system and click the 'View Attachments' link in the
+Action column.

__________________________________________________
In compliance with data protection regulations, you may request that we remove
+your personal registration details at any time.  (Use the following URL:
+https://www.editorialmanager.com/dam/login.asp?a=r). Please contact the
+publication office if you have any questions.


